X-ray emissions from two-temperature accretion flows within a dipole magnetic funnel

We investigate the hydrodynamics of accretion channelled by a dipolar magnetic field (funnel flows). We consider situations in which the electrons and ions in the flow cannot maintain thermal equilibrium (two-temperature effects) due to strong radiative loss, and determine the effects on the keV X-ray properties of the systems. We apply this model to investigate the accretion shocks of white dwarfs in magnetic cataclysmic variables. We have found that the incorporation of two-temperature effects could harden the keV X-rays. Also, the dipolar model yields harder X-ray spectra than the standard planar model if white dwarf is sufficiently massive (>~1M_sun). When fitting observed keV X-ray spectra of magnetic cataclysmic variables, the inclusion of two-temperature hydrodynamics and a dipolar accretion geometry lowers estimates for white-dwarf masses when compared with masses inferred from models excluding these effects. We find mass reductions <~9% in the most massive cases.

==> readme.txt <==
* These are the files containing the text and structure of the paper:

	funnel.tex	= the main latex file of the paper
	bbl.tex		= bibliography latex file, referenced by funnel.tex
	aas_macros.tex	= defines abbreviations in bbl.tex

* These are the graphics files used in the figures:

	rshock07_m1.ps	= figure 1, top-left panel
	rshock07_m5.ps	= figure 1, top-right panel
	rshock10_m1.ps	= figure 1, middle-left panel
	rshock10_m5.ps	= figure 1, middle-right panel
	rshock12_m1.ps	= figure 1, bottom-left panel
	rshock12_m5.ps	= figure 1, bottom-right panel

	struct10_2.ps	= figure 2

	ref_M05B0mX.ps	= figure 3, left panel
	ref_M07B1m5.ps	= figure 3, centre panel
	ref_M10B3m1.ps	= figure 3, right panel

	flat_M07B5m5.ps	= figure 4, top row
	flat_M10B1m1.ps	= figure 4, bottom row

	xquot07.ps	= figure 5

	xquot10.ps	= figure 6

	xquot12.ps	= figure 7

	theta_M07B0m1.ps	= figure 8, top row
	theta_M07B5m1.ps	= figure 8, bottom row

	massquot.ps	= figure 9

	equmass_B2.ps	= figure 10, first panel
	equmass_B5.ps	= figure 10, second panel



